Foundations of Generative Solvability: Common-Success Coverage and Joint Resource Frontiers

We develop a theory of how finite experience, frozen knowledge, external evidence, computation, candidate generation and verification jointly determine whether a task can be solved. The central object is \emph{common-success coverage}: every resource-bounded program succeeds on a set of worlds, and a learner must separate only those worlds that remain plausible together yet share no addressable successful program. For finite world families and program menus, a reliability exponent $\gamma$ is achievable with $M$ addressable frozen states if and only if $M\ge K_\gamma$, the least number of programs whose success regions cover every world set of multivariate Chernoff information below $\gamma$; thus $\lceil\log_2K_\gamma\rceil$ bits are necessary and sufficient. Structurally different problems instantiate this principle with closed-form coverage quantities: a continuous covering margin $d_*=(Mw-1)/(M-1)$ with exact exponent $d_*^2/(8\sigma^2)$, a discrete covering order defined by covering designs, and a resource-conversion threshold $D_{\mathcal{A}}(F)\leq 2\tau\min(g,v+1)$ for programs with increasing differences. In an end-to-end model, a learner sees noisy single primitives and must solve unseen nonlinear combinations with fresh facts under comparison feedback. We determine its exact frontier at sufficient capacity, a critical resolution scale $s_*$ computable before training, a two-point sandwich at every sample size, second-order sample complexity, and frozen codes of $d\pm O(\log d)$ bits. The theorems yield seven laws of solvability, each tied to its assumptions.

==> code/bern_exact_results.json <==
{
  "seed": null,
  "arithmetic": "fractions.Fraction",
  "count_rules_enumerated": 2032,
  "parameter_sample_pairs": 64,
  "checks": [
    {
      "w": "1/2",
      "p_minus": "1/2",
      "rows": [
        {
          "n": 1,
          "risk": "1/2"
        },
        {
          "n": 2,
          "risk": "1/2"
        },
        {
          "n": 3,
          "risk": "1/2"
        },
        {
          "n": 4,
          "risk": "1/2"
        },
        {
          "n": 5,
          "risk": "1/2"
        },
        {
          "n": 6,
          "risk": "1/2"
        },
        {
          "n": 7,
          "risk": "1/2"
        },
        {
          "n": 8,
          "risk": "1/2"
        },
        {
          "n": 9,
          "risk": "1/2"
        },
        {
          "n": 10,
          "risk": "1/2"
        },
        {
          "n": 11,
          "risk": "1/2"
        },
        {
          "n": 12,
          "risk": "1/2"
        },
        {
          "n": 13,
          "risk": "1/2"
        },
        {
          "n": 14,
          "risk": "1/2"
        },
        {
          "n": 15,
          "risk": "1/2"
        },
        {
          "n": 16,
          "risk": "1/2"
        }
      ]
    },
    {
      "w": "5/8",
      "p_minus": "7/16",
      "rows": [
        {
          "n": 1,
          "risk": "7/16"
        },
        {
          "n": 2,
          "risk": "7/16"
        },
        {
          "n": 3,
          "risk": "833/2048"
        },
        {
          "n": 4,
          "risk": "833/2048"
        },
        {
          "n": 5,
          "risk": "201341/524288"
        },
        {
          "n": 6,
          "risk": "201341/524288"
        },
        {
          "n": 7,
          "risk": "24521413/67108864"
        },
        {
          "n": 8,
          "risk": "24521413/67108864"
        },
        {
          "n": 9,
          "risk": "12003609821/34359738368"
        },
        {
          "n": 10,
          "risk": "12003609821/34359738368"
        },
        {
          "n": 11,
          "risk": "1473938554879/4398046511104"
        },
        {
          "n": 12,
          "risk": "1473938554879/4398046511104"
        },
        {
          "n": 13,
          "risk": "362885341038745/1125899906842624"
        },
        {
          "n": 14,
          "risk": "362885341038745/1125899906842624"
        },
        {
          "n": 15,
          "risk": "44759500958756717/144115188075855872"
        },
        {
          "n": 16,
          "risk": "44759500958756717/144115188075855872"
        }
      ]
    },
    {
      "w": "3/4",
      "p_minus": "3/8",
      "rows": [
        {
          "n": 1,
          "risk": "3/8"
        },
        {
          "n": 2,
          "risk": "3/8"
        },
        {
          "n": 3,
          "risk": "81/256"
        },
        {
          "n": 4,
          "risk": "81/256"
        },
        {
          "n": 5,
          "risk": "4509/16384"
        },
        {
          "n": 6,
          "risk": "4509/16384"
        },
        {
          "n": 7,
          "risk": "127413/524288"
        },
        {
          "n": 8,
          "risk": "127413/524288"
        },
        {
          "n": 9,
          "risk": "14536989/67108864"
        },
        {
          "n": 10,
          "risk": "14536989/67108864"
        },
        {
          "n": 11,
          "risk": "417343023/2147483648"
        },
        {
          "n": 12,
          "risk": "417343023/2147483648"
        },
        {
          "n": 13,
          "risk": "24078719097/137438953472"
        },
        {
          "n": 14,
          "risk": "24078719097/137438953472"
        },
        {
          "n": 15,
          "risk": "697220339229/4398046511104"
        },
        {
          "n": 16,
          "risk": "697220339229/4398046511104"
        }
      ]
    },
    {
      "w": "7/8",
      "p_minus": "5/16",
      "rows": [
        {
          "n": 1,
          "risk": "5/16"
        },
        {
          "n": 2,
          "risk": "5/16"
        },
        {
          "n": 3,
          "risk": "475/2048"
        },
        {
          "n": 4,
          "risk": "475/2048"
        },
        {
          "n": 5,
          "risk": "94375/524288"
        },
        {
          "n": 6,
          "risk": "94375/524288"
        },
        {
          "n": 7,
          "risk": "9584375/67108864"
        },
        {
          "n": 8,
          "risk": "9584375/67108864"
        },
        {
          "n": 9,
          "risk": "3946384375/34359738368"
        },
        {
          "n": 10,
          "risk": "3946384375/34359738368"
        },
        {
          "n": 11,
          "risk": "410016453125/4398046511104"
        },
        {
          "n": 12,
          "risk": "410016453125/4398046511104"
        },
        {
          "n": 13,
          "risk": "85781528046875/1125899906842624"
        },
        {
          "n": 14,
          "risk": "85781528046875/1125899906842624"
        },
        {
          "n": 15,
          "risk": "9020661443359375/144115188075855872"
        },
        {
          "n": 16,
          "risk": "9020661443359375/144115188075855872"
        }
      ]
    }
  ]
}


==> code/compact_certificate_results.json <==
{
  "seed": null,
  "mode": "deterministic exhaustive integer checks",
  "prefixes": {
    "prefix_inputs": 2504,
    "distinct_certificates": 332,
    "removed_centers": 21,
    "maximum_centers_after_thinning": 8
  },
  "frozen_capacity": {
    "dimension": 4,
    "families": 65536,
    "max_unshattered_size": [
      1,
      5,
      11
    ]
  },
  "deployment": {
    "nontrivial_contracts": 208,
    "validated_oracle_lists": 19968
  },
  "cyclic": {
    "cyclic_arrays": 19530,
    "overlaps": [
      {
        "n": 0,
        "path": "1",
        "pair": "1"
      },
      {
        "n": 1,
        "path": "2/3",
        "pair": "2/3"
      },
      {
        "n": 2,
        "path": "14/27",
        "pair": "5/9"
      },
      {
        "n": 3,
        "path": "101/243",
        "pair": "25/54"
      },
      {
        "n": 4,
        "path": "749/2187",
        "pair": "32/81"
      },
      {
        "n": 5,
        "path": "2507/8748",
        "pair": "661/1944"
      }
    ]
  },
  "local_read_checks": 756
}


==> code/composition_results.json <==
{
  "corner": [
    [
      [],
      468
    ],
    [
      [
        0
      ],
      459
    ],
    [
      [
        1
      ],
      432
    ],
    [
      [
        2
      ],
      459
    ],
    [
      [
        3
      ],
      387
    ],
    [
      [
        0,
        1
      ],
      387
    ],
    [
      [
        0,
        2
      ],
      432
    ],
    [
      [
        0,
        3
      ],
      324
    ],
    [
      [
        1,
        2
      ],
      387
    ],
    [
      [
        1,
        3
      ],
      243
    ],
    [
      [
        2,
        3
      ],
      324
    ],
    [
      [
        0,
        1,
        2
      ],
      297
    ],
    [
      [
        0,
        1,
        3
      ],
      144
    ],
    [
      [
        0,
        2,
        3
      ],
      243
    ],
    [
      [
        1,
        2,
        3
      ],
      144
    ],
    [
      [
        0,
        1,
        2,
        3
      ],
      0
    ]
  ],
  "feedback_columns": [
    "e",
    "g",
    "v",
    "tau",
    "diameter",
    "continuous_guarantee",
    "finite_grid_guarantee"
  ],
  "feedback": [
    [
      0,
      1,
      0,
      0,
      12,
      false,
      false
    ],
    [
      0,
      1,
      0,
      1,
      12,
      false,
      false
    ],
    [
      0,
      1,
      0,
      2,
      12,
      false,
      false
    ],
    [
      0,
      1,
      1,
      0,
      12,
      false,
      false
    ],
    [
      0,
      1,
      1,
      1,
      12,
      false,
      false
    ],
    [
      0,
      1,
      1,
      2,
      12,
      false,
      false
    ],
    [
      0,
      1,
      2,
      0,
      12,
      false,
      false
    ],
    [
      0,
      1,
      2,
      1,
      12,
      false,
      false
    ],
    [
      0,
      1,
      2,
      2,
      12,
      false,
      false
    ],
    [
      0,
      2,
      0,
      0,
      12,
      false,
      false
    ],
    [
      0,
      2,
      0,
      1,
      12,
      false,
      false
    ],
    [
      0,
      2,
      0,
      2,
      12,
      false,
      false
    ],
    [
      0,
      2,
      1,
      0,
      12,
      false,
      false
    ],
    [
      0,
      2,
      1,
      1,
      12,
      false,
      false
    ],
    [
      0,
      2,
      1,
      2,
      12,
      false,
      false
    ],
    [
      0,
      2,
      2,
      0,
      12,
      false,
      false
    ],
    [
      0,
      2,
      2,
      1,
      12,
      false,
      false
    ],
    [
      0,
      2,
      2,
      2,
      12,
      false,
      false
    ],
    [
      0,
      3,
      0,
      0,
      12,
      false,
      false
    ],
    [
      0,
      3,
      0,
      1,
      12,
      false,
      false
    ],
    [
      0,
      3,
      0,
      2,
      12,
      false,
      false
    ],
    [
      0,
      3,
      1,
      0,
      12,
      false,
      false
    ],
    [
      0,
      3,
      1,
      1,
      12,
      false,
      false
    ],
    [
      0,
      3,
      1,
      2,
      12,
      false,
      false
    ],
    [
      0,
      3,
      2,
      0,
      12,
      false,
      false
    ],
    [
      0,
      3,
      2,
      1,
      12,
      false,
      false
    ],
    [
      0,
      3,
      2,
      2,
      12,
      true,
      true
    ],
    [
      1,
      1,
      0,
      0,
      8,
      false,
      false
    ],
    [
      1,
      1,
      0,
      1,
      8,
      false,
      false
    ],
    [
      1,
      1,
      0,
      2,
      8,
      false,
      false
    ],
    [
      1,
      1,
      1,
      0,
      8,
      false,
      false
    ],
    [
      1,
      1,
      1,
      1,
      8,
      false,
      false
    ],
    [
      1,
      1,
      1,
      2,
      8,
      false,
      false
    ],
    [
      1,
      1,
      2,
      0,
      8,
      false,
      false
    ],
    [
      1,
      1,
      2,
      1,
      8,
      false,
      false
    ],
    [
      1,
      1,
      2,
      2,
      8,
      false,
      false
    ],
    [
      1,
      2,
      0,
      0,
      8,
      false,
      false
    ],
    [
      1,
      2,
      0,
      1,
      8,
      false,
      false
    ],
    [
      1,
      2,
      0,
      2,
      8,
      false,
      false
    ],
    [
      1,
      2,
      1,
      0,
      8,
      false,
      false
    ],
    [
      1,
      2,
      1,
      1,
      8,
      false,
      false
    ],
    [
      1,
      2,
      1,
      2,
      8,
      true,
      true
    ],
    [
      1,
      2,
      2,
      0,
      8,
      false,
      false
    ],
    [
      1,
      2,
      2,
      1,
      8,
      false,
      false
    ],
    [
      1,
      2,
      2,
      2,
      8,
      true,
      true
    ],
    [
      1,
      3,
      0,
      0,
      8,
      false,
      false
    ],
    [
      1,
      3,
      0,
      1,
      8,
      false,
      false
    ],
    [
      1,
      3,
      0,
      2,
      8,
      false,
      false
    ],
    [
      1,
      3,
      1,
      0,
      8,
      false,
      false
    ],
    [
      1,
      3,
      1,
      1,
      8,
      false,
      false
    ],
    [
      1,
      3,
      1,
      2,
      8,
      true,
      true
    ],
    [
      1,
      3,
      2,
      0,
      8,
      false,
      false
    ],
    [
      1,
      3,
      2,
      1,
      8,
      false,
      true
    ],
    [
      1,
      3,
      2,
      2,
      8,
      true,
      true
    ],
    [
      2,
      1,
      0,
      0,
      4,
      false,
      false
    ],
    [
      2,
      1,
      0,
      1,
      4,
      false,
      false
    ],
    [
      2,
      1,
      0,
      2,
      4,
      true,
      true
    ],
    [
      2,
      1,
      1,
      0,
      4,
      false,
      false
    ],
    [
      2,
      1,
      1,
      1,
      4,
      false,
      false
    ],
    [
      2,
      1,
      1,
      2,
      4,
      true,
      true
    ],
    [
      2,
      1,
      2,
      0,
      4,
      false,
      false
    ],
    [
      2,
      1,
      2,
      1,
      4,
      false,
      false
    ],
    [
      2,
      1,
      2,
      2,
      4,
      true,
      true
    ],
    [
      2,
      2,
      0,
      0,
      4,
      false,
      false
    ],
    [
      2,
      2,
      0,
      1,
      4,
      false,
      false
    ],
    [
      2,
      2,
      0,
      2,
      4,
      true,
      true
    ],
    [
      2,
      2,
      1,
      0,
      4,
      false,
      false
    ],
    [
      2,
      2,
      1,
      1,
      4,
      true,
      true
    ],
    [
      2,
      2,
      1,
      2,
      4,
      true,
      true
    ],
    [
      2,
      2,
      2,
      0,
      4,
      false,
      false
    ],
    [
      2,
      2,
      2,
      1,
      4,
      true,
      true
    ],
    [
      2,
      2,
      2,
      2,
      4,
      true,
      true
    ],
    [
      2,
      3,
      0,
      0,
      4,
      false,
      false
    ],
    [
      2,
      3,
      0,
      1,
      4,
      false,
      false
    ],
    [
      2,
      3,
      0,
      2,
      4,
      true,
      true
    ],
    [
      2,
      3,
      1,
      0,
      4,
      false,
      false
    ],
    [
      2,
      3,
      1,
      1,
      4,
      true,
      true
    ],
    [
      2,
      3,
      1,
      2,
      4,
      true,
      true
    ],
    [
      2,
      3,
      2,
      0,
      4,
      false,
      true
    ],
    [
      2,
      3,
      2,
      1,
      4,
      true,
      true
    ],
    [
      2,
      3,
      2,
      2,
      4,
      true,
      true
    ],
    [
      3,
      1,
      0,
      0,
      0,
      true,
      true
    ],
    [
      3,
      1,
      0,
      1,
      0,
      true,
      true
    ],
    [
      3,
      1,
      0,
      2,
      0,
      true,
      true
    ],
    [
      3,
      1,
      1,
      0,
      0,
      true,
      true
    ],
    [
      3,
      1,
      1,
      1,
      0,
      true,
      true
    ],
    [
      3,
      1,
      1,
      2,
      0,
      true,
      true
    ],
    [
      3,
      1,
      2,
      0,
      0,
      true,
      true
    ],
    [
      3,
      1,
      2,
      1,
      0,
      true,
      true
    ],
    [
      3,
      1,
      2,
      2,
      0,
      true,
      true
    ],
    [
      3,
      2,
      0,
      0,
      0,
      true,
      true
    ],
    [
      3,
      2,
      0,
      1,
      0,
      true,
      true
    ],
    [
      3,
      2,
      0,
      2,
      0,
      true,
      true
    ],
    [
      3,
      2,
      1,
      0,
      0,
      true,
      true
    ],
    [
      3,
      2,
      1,
      1,
      0,
      true,
      true
    ],
    [
      3,
      2,
      1,
      2,
      0,
      true,
      true
    ],
    [
      3,
      2,
      2,
      0,
      0,
      true,
      true
    ],
    [
      3,
      2,
      2,
      1,
      0,
      true,
      true
    ],
    [
      3,
      2,
      2,
      2,
      0,
      true,
      true
    ],
    [
      3,
      3,
      0,
      0,
      0,
      true,
      true
    ],
    [
      3,
      3,
      0,
      1,
      0,
      true,
      true
    ],
    [
      3,
      3,
      0,
      2,
      0,
      true,
      true
    ],
    [
      3,
      3,
      1,
      0,
      0,
      true,
      true
    ],
    [
      3,
      3,
      1,
      1,
      0,
      true,
      true
    ],
    [
      3,
      3,
      1,
      2,
      0,
      true,
      true
    ],
    [
      3,
      3,
      2,
      0,
      0,
      true,
      true
    ],
    [
      3,
      3,
      2,
      1,
      0,
      true,
      true
    ],
    [
      3,
      3,
      2,
      2,
      0,
      true,
      true
    ]
  ],
  "grid_strictly_easier": 2,
  "training": {
    "seed": 661903,
    "p": 16,
    "N": 24000,
    "raw_stream": "composition_training_tokens.bin.gz",
    "token_encoding": "one byte per document; address=byte//2, Y=byte%2",
    "truth": [
      0.125,
      0.875,
      0.125,
      0.875,
      0.125,
      0.125,
      0.125,
      0.875,
      0.125,
      0.875,
      0.875,
      0.125,
      0.875,
      0.875,
      0.875,
      0.125
    ],
    "address_counts": [
      1454,
      1533,
      1548,
      1537,
      1435,
      1520,
      1457,
      1502,
      1451,
      1443,
      1430,
      1521,
      1518,
      1537,
      1563,
      1551
    ],
    "signed_votes": [
      -294,
      339,
      -238,
      261,
      -235,
      -216,
      -353,
      252,
      -229,
      311,
      262,
      -275,
      280,
      221,
      305,
      -227
    ],
    "after_one_gd": [
      0.61734375,
      0.633828125,
      0.6188020833333333,
      0.631796875,
      0.6188802083333333,
      0.619375,
      0.6158072916666667,
      0.6315625,
      0.6190364583333333,
      0.6330989583333333,
      0.6318229166666667,
      0.6178385416666666,
      0.6322916666666667,
      0.6307552083333333,
      0.6329427083333333,
      0.6190885416666667
    ],
    "frozen": [
      0.125,
      0.875,
      0.125,
      0.875,
      0.125,
      0.125,
      0.125,
      0.875,
      0.125,
      0.875,
      0.875,
      0.125,
      0.875,
      0.875,
      0.875,
      0.125
    ],
    "heldout_pairs": 120,
    "maximum_score_error": 0.0
  },
  "graphs": {
    "graphs": 1024,
    "thresholds_checked": 4096,
    "true_thresholds": 1726,
    "second_differences_checked": 10240
  },
  "switch": {
    "score_unit": "1/4",
    "fixed_widths": [
      4,
      4,
      8
    ],
    "adaptive_tau_1": true,
    "adaptive_tau_0": false
  }
}


==> code/continuous_geometry_results.json <==
{
 "geometry": {
  "seed": 20261127,
  "random_menus": 2137,
  "max_margin_minus_dstar": -0.07253955629023785,
  "windows": [
   {
    "M": 2,
    "L": 1,
    "tau": 0.3,
    "dstar": 0.19999999999999996,
    "margin": 0.20000000000099996
   },
   {
    "M": 3,
    "L": 2,
    "tau": 0.1,
    "dstar": 0.10000000000000009,
    "margin": 0.10000000000100001
   },
   {
    "M": 4,
    "L": 1,
    "tau": 0.2,
    "dstar": 0.20000000000000004,
    "margin": 0.200000000001
   },
   {
    "M": 5,
    "L": 3,
    "tau": 0.04,
    "dstar": 0.04999999999999999,
    "margin": 0.05000000000099996
   }
  ]
 },
 "risks": [
  {
   "M": 2,
   "w": 0.7,
   "N": 25,
   "sigma": 0.5,
   "dstar": 0.3999999999999999,
   "worst": 0.022750131408269616,
   "upper": 0.04550026389635847,
   "lower": 0.022750131948179236,
   "exactM2": 0.022750131948179236
  },
  {
   "M": 2,
   "w": 0.6,
   "N": 100,
   "sigma": 0.5,
   "dstar": 0.19999999999999996,
   "worst": 0.022750130868359975,
   "upper": 0.04550026389635847,
   "lower": 0.022750131948179236,
   "exactM2": 0.022750131948179236
  },
  {
   "M": 4,
   "w": 0.4,
   "N": 16,
   "sigma": 0.2,
   "dstar": 0.20000000000000004,
   "worst": 0.02275013185494774,
   "upper": 0.04550026389635837,
   "lower": 0.011375065974089592,
   "exactM2": null
  },
  {
   "M": 4,
   "w": 0.4,
   "N": 64,
   "sigma": 0.2,
   "dstar": 0.20000000000000004,
   "worst": 3.167123647995762e-05,
   "upper": 6.33424836662396e-05,
   "lower": 1.58356209165599e-05,
   "exactM2": null
  },
  {
   "M": 3,
   "w": 0.5,
   "N": 40,
   "sigma": 0.3,
   "dstar": 0.25,
   "worst": 0.00420399702749763,
   "upper": 0.008407994577249289,
   "lower": 0.002802664859083096,
   "exactM2": null
  }
 ],
 "weak_signal": {
  "M": 8,
  "w": 0.875,
  "dstar": 0.8571428571428571,
  "randomized_contract_risk": 0.125,
  "single_interval_lower_limit": 0.5
 }
}

==> code/coverage_theorem_results.json <==
{
 "channel": [
  [
   0.6,
   0.25,
   0.15
  ],
  [
   0.2,
   0.55,
   0.25
  ],
  [
   0.15,
   0.25,
   0.6
  ],
  [
   0.34,
   0.33,
   0.33
  ]
 ],
 "menu": [
  [
   0,
   1
  ],
  [
   0,
   2
  ],
  [
   0,
   3
  ],
  [
   1,
   2
  ],
  [
   1,
   3
  ],
  [
   2,
   3
  ]
 ],
 "chernoff": {
  "0": 0.0,
  "1": 0.0,
  "2": 0.0,
  "3": 0.0,
  "0,1": 0.09344594706473508,
  "0,2": 0.16251892949777508,
  "0,3": 0.0393911450243662,
  "1,2": 0.07116919197169226,
  "1,3": 0.0263195202117743,
  "2,3": 0.042877690955851144,
  "0,1,2": 0.16251892949777508,
  "0,1,3": 0.09344594706473495,
  "0,2,3": 0.1625189294977752,
  "1,2,3": 0.07116919197169226,
  "0,1,2,3": 0.1625189294977752
 },
 "rows": [
  {
   "M": 1,
   "K_levels": {
    "0.0": 2,
    "0.02632": 2,
    "0.039391": 3,
    "0.042878": 3,
    "0.071169": Infinity,
    "0.093446": Infinity,
    "0.162519": Infinity
   },
   "predicted": 0.0,
   "risks": [
    0.49999999999996947,
    0.500000000000032,
    0.49999999999975253
   ],
   "empirical_slope": 1.3972156764907596e-15
  },
  {
   "M": 2,
   "K_levels": {
    "0.0": 2,
    "0.02632": 2,
    "0.039391": 3,
    "0.042878": 3,
    "0.071169": Infinity,
    "0.093446": Infinity,
    "0.162519": Infinity
   },
   "predicted": 0.039391145024,
   "risks": [
    2.648879029561395e-05,
    6.096663418196318e-09,
    5.372471684842637e-16
   ],
   "empirical_slope": 0.04061137303183129
  },
  {
   "M": 3,
   "K_levels": {
    "0.0": 2,
    "0.02632": 2,
    "0.039391": 3,
    "0.042878": 3,
    "0.071169": Infinity,
    "0.093446": Infinity,
    "0.162519": Infinity
   },
   "predicted": 0.071169191972,
   "risks": [
    2.3785381916789012e-08,
    1.1134433793152617e-14,
    3.437646908836578e-27
   ],
   "empirical_slope": 0.07201569091714784
  },
  {
   "M": 4,
   "K_levels": {
    "0.0": 2,
    "0.02632": 2,
    "0.039391": 3,
    "0.042878": 3,
    "0.071169": Infinity,
    "0.093446": Infinity,
    "0.162519": Infinity
   },
   "predicted": 0.071169191972,
   "risks": [
    1.9869718225069573e-08,
    9.594403910323276e-15,
    3.1259299018202094e-27
   ],
   "empirical_slope": 0.0718811732773021
  }
 ]
}

==> code/exact_regret_results.json <==
{
 "params": {
  "d": 5,
  "k": 4,
  "rho": "4/5",
  "eps": "1/4",
  "h": 3,
  "b": 0,
  "g": 3
 },
 "exact_small": [
  {
   "n": 6,
   "e": 1,
   "v": 0,
   "success": "733346259/3125000000",
   "decimal": 0.23467080288
  },
  {
   "n": 6,
   "e": 1,
   "v": 1,
   "success": "9514223797/15625000000",
   "decimal": 0.608910323008
  },
  {
   "n": 6,
   "e": 0,
   "v": 1,
   "success": "2306480371/6250000000",
   "decimal": 0.36903685936
  }
 ],
 "curves": [
  {
   "e": 1,
   "v": 0,
   "u": 4,
   "L": 1,
   "s_star": 2,
   "exponent": 0.043818010168251376,
   "oracle": 0.25,
   "rows": [
    {
     "n": 0,
     "success": 0.234375,
     "regret": 0.015625,
     "overlap": 1.0,
     "lower": 0.0026041666666666665,
     "upper": 120.0,
     "ratio": 0.015625,
     "normalized": 0.015625
    },
    {
     "n": 1,
     "success": 0.234375,
     "regret": 0.015625,
     "overlap": 0.84,
     "lower": 0.0021874999999999998,
     "upper": 100.8,
     "ratio": 0.018601190476190476,
     "normalized": 0.016678705450578073
    },
    {
     "n": 2,
     "success": 0.234375,
     "regret": 0.015625,
     "overlap": 0.7312,
     "lower": 0.0019041666666666666,
     "upper": 87.744,
     "ratio": 0.02136898249452954,
     "normalized": 0.017787776219045513
    },
    {
     "n": 3,
     "success": 0.234375,
     "regret": 0.015625,
     "overlap": 0.6510719999999999,
     "lower": 0.0016954999999999997,
     "upper": 78.12863999999999,
     "ratio": 0.023998881844097125,
     "normalized": 0.018955194408636987
    },
    {
     "n": 4,
     "success": 0.23438843999999998,
     "regret": 0.015611560000000024,
     "overlap": 0.5882291199999999,
     "lower": 0.0015318466666666664,
     "upper": 70.5874944,
     "ratio": 0.026539930563111234,
     "normalized": 0.020166716118715487
    },
    {
     "n": 5,
     "success": 0.23448213600000004,
     "regret": 0.015517863999999965,
     "overlap": 0.5366191103999999,
     "lower": 0.0013974455999999998,
     "upper": 64.39429324799998,
     "ratio": 0.028917837064044986,
     "normalized": 0.021330421378715145
    },
    {
     "n": 6,
     "success": 0.23467080287999997,
     "regret": 0.015329197120000027,
     "overlap": 0.4928342302719998,
     "lower": 0.0012834224746666662,
     "upper": 59.140107632639975,
     "ratio": 0.031104164805151015,
     "normalized": 0.02240705585280521
    },
    {
     "n": 7,
     "success": 0.2349420432768,
     "regret": 0.015057956723200011,
     "overlap": 0.4548330961305599,
     "lower": 0.0011844611878399998,
     "upper": 54.579971535667184,
     "ratio": 0.03310655458299724,
     "normalized": 0.023392021950957236
    },
    {
     "n": 8,
     "success": 0.23527688508856326,
     "regret": 0.014723114911436741,
     "overlap": 0.42131462082396137,
     "lower": 0.001097173491729066,
     "upper": 50.55775449887536,
     "ratio": 0.034945653874159106,
     "normalized": 0.024293687679614887
    },
    {
     "n": 9,
     "success": 0.23565761431630242,
     "regret": 0.014342385683697584,
     "overlap": 0.39140014746737034,
     "lower": 0.0010192712173629436,
     "upper": 46.96801769608444,
     "ratio": 0.03664379223284084,
     "normalized": 0.025123402765283413
    },
    {
     "n": 10,
     "success": 0.23606980150056964,
     "regret": 0.013930198499430363,
     "overlap": 0.3644653119811039,
     "lower": 0.000949128416617458,
     "upper": 43.735837437732464,
     "ratio": 0.03822091716687867,
     "normalized": 0.025891853619450643
    },
    {
     "n": 11,
     "success": 0.23650224734016825,
     "regret": 0.013497752659831747,
     "overlap": 0.34004702336651893,
     "lower": 0.0008855391233503098,
     "upper": 40.80564280398227,
     "ratio": 0.03969378271923064,
     "normalized": 0.026608133512733667
    },
    {
     "n": 12,
     "success": 0.2369464091914298,
     "regret": 0.013053590808570187,
     "overlap": 0.31778952920458886,
     "lower": 0.0008275768989702835,
     "upper": 38.13474350455066,
     "ratio": 0.04107621431468389,
     "normalized": 0.027279734216451162
    },
    {
     "n": 13,
     "success": 0.23739580917562222,
     "regret": 0.012604190824377776,
     "overlap": 0.29741164622917554,
     "lower": 0.000774509495388478,
     "upper": 35.689397547501066,
     "ratio": 0.04237961419528744,
     "normalized": 0.02791278349409593
    },
    {
     "n": 14,
     "success": 0.2378455481467182,
     "regret": 0.012154451853281789,
     "overlap": 0.2786859436448721,
     "lower": 0.0007257446449085211,
     "upper": 33.44231323738465,
     "ratio": 0.04361343702634008,
     "normalized": 0.028512303285830962
    },
    {
     "n": 15,
     "success": 0.23829193189936904,
     "regret": 0.011708068100630964,
     "overlap": 0.2614249688113964,
     "lower": 0.0006807941896130114,
     "upper": 31.370996257367565,
     "ratio": 0.044785577115542034,
     "normalized": 0.029082430212546712
    },
    {
     "n": 16,
     "success": 0.2387321887390123,
     "regret": 0.011267811260987692,
     "overlap": 0.24547179608572714,
     "lower": 0.0006392494689732478,
     "upper": 29.456615530287255,
     "ratio": 0.04590267167415269,
     "normalized": 0.029626591915607223
    },
    {
     "n": 17,
     "success": 0.23916425627337395,
     "regret": 0.010835743726626046,
     "overlap": 0.23069333342195966,
     "lower": 0.0006007638891196867,
     "upper": 27.683200010635158,
     "ratio": 0.04697033748611391,
     "normalized": 0.030147645858866094
    },
    {
     "n": 18,
     "success": 0.23958661973868253,
     "regret": 0.010413380261317468,
     "overlap": 0.21697545061450915,
     "lower": 0.0005650402359752843,
     "upper": 26.0370540737411,
     "ratio": 0.04799335699879922,
     "normalized": 0.03064798859466023
    },
    {
     "n": 19,
     "success": 0.2399981887002955,
     "regret": 0.01000181129970451,
     "overlap": 0.20421934881652085,
     "lower": 0.0005318212208763564,
     "upper": 24.506321857982503,
     "ratio": 0.048975826030522474,
     "normalized": 0.031129642163669452
    },
    {
     "n": 20,
     "success": 0.24039820248214896,
     "regret": 0.009601797517851035,
     "overlap": 0.1923387993298137,
     "lower": 0.0005008822899213899,
     "upper": 23.080655919577644,
     "ratio": 0.04992127200184043,
     "normalized": 0.03159432275688229
    },
    {
     "n": 25,
     "success": 0.24221345972190772,
     "regret": 0.00778654027809228,
     "overlap": 0.1436963805238196,
     "lower": 0.00037420932428078026,
     "upper": 17.24356566285835,
     "ratio": 0.05418744890934505,
     "normalized": 0.033707862418583555
    },
    {
     "n": 30,
     "success": 0.2437235746978547,
     "regret": 0.006276425302145311,
     "overlap": 0.10848276974806596,
     "lower": 0.00028250721288558843,
     "upper": 13.017932369767916,
     "ratio": 0.0578564256491728,
     "normalized": 0.03555022380754716
    },
    {
     "n": 35,
     "success": 0.24495939562281965,
     "regret": 0.005040604377180347,
     "overlap": 0.08252677133784261,
     "lower": 0.0002149134670256318,
     "upper": 9.903212560541114,
     "ratio": 0.06107841486425605,
     "normalized": 0.03718788163245108
    },
    {
     "n": 40,
     "success": 0.2459618184547219,
     "regret": 0.004038181545278102,
     "overlap": 0.06315057510165309,
     "lower": 0.00016445462266055492,
     "upper": 7.5780690121983705,
     "ratio": 0.06394528535611697,
     "normalized": 0.038660163988123636
    },
    {
     "n": 45,
     "success": 0.24677056981696568,
     "regret": 0.0032294301830343153,
     "overlap": 0.04854957854968656,
     "lower": 0.00012643119413980876,
     "upper": 5.825949425962388,
     "ratio": 0.06651819190828309,
     "normalized": 0.039992896054596855
    },
    {
     "n": 50,
     "success": 0.24742075594178065,
     "regret": 0.0025792440582193543,
     "overlap": 0.037466819084773464,
     "lower": 9.756984136659757e-05,
     "upper": 4.496018290172816,
     "ratio": 0.06884075353137092,
     "normalized": 0.04120454013444245
    },
    {
     "n": 55,
     "success": 0.24794215491228797,
     "regret": 0.0020578450877120347,
     "overlap": 0.029005851689224902,
     "lower": 7.553607210735652e-05,
     "upper": 3.480702202706988,
     "ratio": 0.07094585981340046,
     "normalized": 0.04230920530940022
    },
    {
     "n": 60,
     "success": 0.2483594962672108,
     "regret": 0.0016405037327892058,
     "overlap": 0.022516011734996535,
     "lower": 5.8635447226553476e-05,
     "upper": 2.7019214081995844,
     "ratio": 0.0728594278639222,
     "normalized": 0.0433182328896333
    },
    {
     "n": 65,
     "success": 0.24869306554376605,
     "regret": 0.001306934456233949,
     "overlap": 0.01751861882877923,
     "lower": 4.5621403199945906e-05,
     "upper": 2.1022342594535073,
     "ratio": 0.07460259675762475,
     "normalized": 0.044241085222365924
    },
    {
     "n": 70,
     "success": 0.24895937304862828,
     "regret": 0.0010406269513717203,
     "overlap": 0.013657763041815513,
     "lower": 3.5567091254727895e-05,
     "upper": 1.6389315650178615,
     "ratio": 0.07619307409168455,
     "normalized": 0.045085872346268034
    },
    {
     "n": 75,
     "success": 0.24917178485558064,
     "regret": 0.0008282151444193586,
     "overlap": 0.010666552697737853,
     "lower": 2.7777480983692326e-05,
     "upper": 1.2799863237285423,
     "ratio": 0.07764599940475664,
     "normalized": 0.04585968033512241
    },
    {
     "n": 80,
     "success": 0.249341080029426,
     "regret": 0.0006589199705739901,
     "overlap": 0.008343450105302611,
     "lower": 2.1727734649225548e-05,
     "upper": 1.0012140126363134,
     "ratio": 0.07897452040316259,
     "normalized": 0.046568786026898415
    },
    {
     "n": 85,
     "success": 0.24947592621602832,
     "regret": 0.0005240737839716791,
     "overlap": 0.006535385076095033,
     "lower": 1.701923196899748e-05,
     "upper": 0.784246209131404,
     "ratio": 0.08019019198862865,
     "normalized": 0.04721880398899279
    },
    {
     "n": 90,
     "success": 0.2495832775630515,
     "regret": 0.0004167224369485134,
     "overlap": 0.005125531565913565,
     "lower": 1.334773845289991e-05,
     "upper": 0.6150637879096278,
     "ratio": 0.08130326222549321,
     "normalized": 0.04781479154831592
    },
    {
     "n": 95,
     "success": 0.2496687034597237,
     "regret": 0.0003312965402763046,
     "overlap": 0.004024355372906048,
     "lower": 1.0480092116942834e-05,
     "upper": 0.4829226447487258,
     "ratio": 0.08232288393484255,
     "normalized": 0.04836132696344665
    },
    {
     "n": 100,
     "success": 0.24973665778553106,
     "regret": 0.00026334221446894235,
     "overlap": 0.0031629934022865897,
     "lower": 8.236961985121328e-06,
     "upper": 0.37955920827439077,
     "ratio": 0.08325727593316101,
     "normalized": 0.04886256980512598
    }
   ]
  },
  {
   "e": 1,
   "v": 1,
   "u": 4,
   "L": 3,
   "s_star": 1,
   "exponent": 0.021669022030140556,
   "oracle": 0.75,
   "rows": [
    {
     "n": 0,
     "success": 0.578125,
     "regret": 0.171875,
     "overlap": 1.0,
     "lower": 0.0078125,
     "upper": 120.0,
     "ratio": 0.171875,
     "normalized": 0.171875
    },
    {
     "n": 1,
     "success": 0.5856250000000001,
     "regret": 0.16437499999999994,
     "overlap": 0.9199999999999999,
     "lower": 0.0071874999999999994,
     "upper": 110.39999999999999,
     "ratio": 0.1786684782608695,
     "normalized": 0.16978589770232694
    },
    {
     "n": 2,
     "success": 0.590125,
     "regret": 0.159875,
     "overlap": 0.8527999999999999,
     "lower": 0.006662499999999999,
     "upper": 102.33599999999998,
     "ratio": 0.18747068480300189,
     "normalized": 0.1705354033471072
    },
    {
     "n": 3,
     "success": 0.595297,
     "regret": 0.15470300000000003,
     "overlap": 0.7955839999999997,
     "lower": 0.006215499999999998,
     "upper": 95.47007999999997,
     "ratio": 0.19445212573405207,
     "normalized": 0.17037551842126022
    },
    {
     "n": 4,
     "success": 0.60015796,
     "regret": 0.14984204,
     "overlap": 0.74623232,
     "lower": 0.00582994,
     "upper": 89.54787839999999,
     "ratio": 0.20079811070096779,
     "normalized": 0.1703439364894723
    },
    {
     "n": 5,
     "success": 0.6046905232000002,
     "regret": 0.14530947679999984,
     "overlap": 0.7031401471999998,
     "lower": 0.005493282399999999,
     "upper": 84.37681766399999,
     "ratio": 0.20665791503819264,
     "normalized": 0.17048458915321124
    },
    {
     "n": 6,
     "success": 0.6089103230080001,
     "regret": 0.14108967699199992,
     "overlap": 0.6650847764479999,
     "lower": 0.005195974815999999,
     "upper": 79.81017317375999,
     "ratio": 0.21213788375297613,
     "normalized": 0.170805400025338
    },
    {
     "n": 7,
     "success": 0.61286101893376,
     "regret": 0.13713898106624,
     "overlap": 0.6311282283315199,
     "lower": 0.0049306892838399995,
     "upper": 75.7353873997824,
     "ratio": 0.21729178780164377,
     "normalized": 0.1712783941249594
    },
    {
     "n": 8,
     "success": 0.616587797140787,
     "regret": 0.13341220285921296,
     "overlap": 0.6005456188276734,
     "lower": 0.004691762647091199,
     "upper": 72.06547425932081,
     "ratio": 0.22215165455648023,
     "normalized": 0.17186824422136934
    },
    {
     "n": 9,
     "success": 0.6201309008113869,
     "regret": 0.1298690991886131,
     "overlap": 0.5727723116578735,
     "lower": 0.004474783684827136,
     "upper": 68.73267739894482,
     "ratio": 0.22673773949147547,
     "normalized": 0.17254018645524397
    },
    {
     "n": 10,
     "success": 0.623522678239646,
     "regret": 0.12647732176035398,
     "overlap": 0.5473648004270704,
     "lower": 0.004276287503336487,
     "upper": 65.68377605124844,
     "ratio": 0.2310658662407093,
     "normalized": 0.1732646781280355
    },
    {
     "n": 11,
     "success": 0.6267877852798246,
     "regret": 0.1232122147201754,
     "overlap": 0.523971650739925,
     "lower": 0.004093528521405664,
     "upper": 62.876598088791,
     "ratio": 0.23515053638146574,
     "normalized": 0.17401840854449308
    },
    {
     "n": 12,
     "success": 0.6299444325441076,
     "regret": 0.12005556745589241,
     "overlap": 0.5023118322496507,
     "lower": 0.003924311189450396,
     "upper": 60.27741986995808,
     "ratio": 0.2390060511181118,
     "normalized": 0.17478384489975088
    },
    {
     "n": 13,
     "success": 0.6330058557231388,
     "regret": 0.11699414427686117,
     "overlap": 0.48215849426346113,
     "lower": 0.00376686323643329,
     "upper": 57.859019311615334,
     "ratio": 0.2426466518143165,
     "normalized": 0.17554822180782687
    },
    {
     "n": 14,
     "success": 0.6359816210727326,
     "regret": 0.1140183789272674,
     "overlap": 0.4633267631273618,
     "lower": 0.003619740336932514,
     "upper": 55.59921157528342,
     "ratio": 0.24608632179515477,
     "normalized": 0.1763024798308257
    },
    {
     "n": 15,
     "success": 0.6388786629772585,
     "regret": 0.11112133702274152,
     "overlap": 0.4456645205096217,
     "lower": 0.0034817540664814194,
     "upper": 53.4797424611546,
     "ratio": 0.24933853135913353,
     "normalized": 0.17704034117633208
    },
    {
     "n": 16,
     "success": 0.6417020611006783,
     "regret": 0.10829793889932171,
     "overlap": 0.429045398733442,
     "lower": 0.0033519171776050156,
     "upper": 51.48544784801304,
     "ratio": 0.2524160362027451,
     "normalized": 0.1777575723004746
    },
    {
     "n": 17,
     "success": 0.6444556031808917,
     "regret": 0.10554439681910832,
     "overlap": 0.41336343116722546,
     "lower": 0.003229401805993949,
     "upper": 49.60361174006705,
     "ratio": 0.2553307546366154,
     "normalized": 0.17845142228320532
    },
    {
     "n": 18,
     "success": 0.6471421843329905,
     "regret": 0.10285781566700947,
     "overlap": 0.39852894305306064,
     "lower": 0.0031135073676020362,
     "upper": 47.82347316636728,
     "ratio": 0.25809371555057886,
     "normalized": 0.17912020639759682
    },
    {
     "n": 19,
     "success": 0.6497640867938472,
     "regret": 0.10023591320615277,
     "overlap": 0.3844653759741837,
     "lower": 0.00300363574979831,
     "upper": 46.13584511690204,
     "ratio": 0.2607150590665503,
     "normalized": 0.1797630021182494
    },
    {
     "n": 20,
     "success": 0.6523231743417858,
     "regret": 0.09767682565821423,
     "overlap": 0.3711068182234804,
     "lower": 0.0028992720173709407,
     "upper": 44.53281818681765,
     "ratio": 0.26320407187828404,
     "normalized": 0.18037942915181487
    },
    {
     "n": 25,
     "success": 0.6642261738463889,
     "regret": 0.08577382615361107,
     "overlap": 0.3131151025371365,
     "lower": 0.0024462117385713788,
     "upper": 37.573812304456375,
     "ratio": 0.2739370457017097,
     "normalized": 0.18307402743522722
    },
    {
     "n": 30,
     "success": 0.6747477116245658,
     "regret": 0.07525228837543418,
     "overlap": 0.2665009490624071,
     "lower": 0.0020820386645500556,
     "upper": 31.980113887488855,
     "ratio": 0.28237155867618385,
     "normalized": 0.18517957505843707
    },
    {
     "n": 35,
     "success": 0.6840191311912436,
     "regret": 0.06598086880875642,
     "overlap": 0.22825958023402637,
     "lower": 0.001783277970578331,
     "upper": 27.391149628083163,
     "ratio": 0.2890606770638437,
     "normalized": 0.1867904203079253
    },
    {
     "n": 40,
     "success": 0.6921671882563213,
     "regret": 0.057832811743678714,
     "overlap": 0.19644833226309924,
     "lower": 0.0015347525958054628,
     "upper": 23.573799871571907,
     "ratio": 0.29439197104623116,
     "normalized": 0.18799578887525129
    },
    {
     "n": 45,
     "success": 0.6993138311202861,
     "regret": 0.05068616887971389,
     "overlap": 0.16971749000182276,
     "lower": 0.0013259178906392403,
     "upper": 20.366098800218733,
     "ratio": 0.2986502385768816,
     "normalized": 0.188872105077049
    },
    {
     "n": 50,
     "success": 0.705573515338184,
     "regret": 0.04442648466181598,
     "overlap": 0.14708227023603454,
     "lower": 0.0011490802362190198,
     "upper": 17.649872428324144,
     "ratio": 0.3020519372628753,
     "normalized": 0.18948308240018233
    },
    {
     "n": 55,
     "success": 0.7110514064966751,
     "regret": 0.03894859350332491,
     "overlap": 0.12779858420650672,
     "lower": 0.0009984264391133338,
     "upper": 15.335830104780806,
     "ratio": 0.30476545374234193,
     "normalized": 0.1898813817886761
    },
    {
     "n": 60,
     "success": 0.7158426344430302,
     "regret": 0.0341573655569698,
     "overlap": 0.11128936368755943,
     "lower": 0.000869448153809058,
     "upper": 13.354723642507132,
     "ratio": 0.306923900228824,
     "normalized": 0.19011037978497372
    },
    {
     "n": 65,
     "success": 0.7200322872395063,
     "regret": 0.029967712760493703,
     "overlap": 0.0970979986473292,
     "lower": 0.0007585781144322593,
     "upper": 11.651759837679503,
     "ratio": 0.30863368120840257,
     "normalized": 0.19020572500465605
    },
    {
     "n": 70,
     "success": 0.7236958536589196,
     "regret": 0.02630414634108036,
     "overlap": 0.08485742064557188,
     "lower": 0.0006629485987935303,
     "upper": 10.182890477468625,
     "ratio": 0.309980507785479,
     "normalized": 0.1901966462794419
    },
    {
     "n": 75,
     "success": 0.7268999093909968,
     "regret": 0.0231000906090032,
     "overlap": 0.0742687507870025,
     "lower": 0.000580224615523457,
     "upper": 8.9122500944403,
     "ratio": 0.3110337842527151,
     "normalized": 0.19010704099586084
    },
    {
     "n": 80,
     "success": 0.7297029144479096,
     "regret": 0.02029708555209042,
     "overlap": 0.06508607249871934,
     "lower": 0.0005084849413962448,
     "upper": 7.810328699846321,
     "ratio": 0.3118499054077936,
     "normalized": 0.18995638052815217
    },
    {
     "n": 85,
     "success": 0.7321560395444677,
     "regret": 0.01784396045553227,
     "overlap": 0.05710527952857371,
     "lower": 0.0004461349963169821,
     "upper": 6.852633543428845,
     "ratio": 0.3124747939742368,
     "normalized": 0.18976046505460503
    },
    {
     "n": 90,
     "success": 0.7343039723537416,
     "regret": 0.015696027646258437,
     "overlap": 0.05015572407616963,
     "lower": 0.00039184159434507525,
     "upper": 6.018686889140356,
     "ratio": 0.31294588873687607,
     "normalized": 0.18953205389299774
    },
    {
     "n": 95,
     "success": 0.7361856759300057,
     "regret": 0.013814324069994277,
     "overlap": 0.044093842374397695,
     "lower": 0.000344483143549982,
     "upper": 5.291261084927723,
     "ratio": 0.3132937237063132,
     "normalized": 0.18928139231016508
    },
    {
     "n": 100,
     "success": 0.7378350852386611,
     "regret": 0.012164914761338852,
     "overlap": 0.038798210074007085,
     "lower": 0.00030311101620318035,
     "upper": 4.65578520888085,
     "ratio": 0.31354319537252967,
     "normalized": 0.1890166517892258
    }
   ]
  },
  {
   "e": 0,
   "v": 1,
   "u": 8,
   "L": 3,
   "s_star": 3,
   "exponent": 0.06646870934858826,
   "oracle": 0.375,
   "rows": [
    {
     "n": 0,
     "success": 0.3671875,
     "regret": 0.0078125,
     "overlap": 1.0,
     "lower": 0.0006510416666666666,
     "upper": 120.0,
     "ratio": 0.0078125,
     "normalized": 0.0078125
    },
    {
     "n": 1,
     "success": 0.3671875,
     "regret": 0.0078125,
     "overlap": 0.76,
     "lower": 0.0004947916666666667,
     "upper": 91.2,
     "ratio": 0.010279605263157895,
     "normalized": 0.008622457905460195
    },
    {
     "n": 2,
     "success": 0.3671875,
     "regret": 0.0078125,
     "overlap": 0.6352,
     "lower": 0.00041354166666666666,
     "upper": 76.224,
     "ratio": 0.012299275818639798,
     "normalized": 0.009497886560097184
    },
    {
     "n": 3,
     "success": 0.3675955,
     "regret": 0.0074044999999999805,
     "overlap": 0.549568,
     "lower": 0.00035779166666666663,
     "upper": 65.94815999999999,
     "ratio": 0.013473309945266066,
     "normalized": 0.009898738472892785
    },
    {
     "n": 4,
     "success": 0.3680812600000001,
     "regret": 0.006918739999999923,
     "overlap": 0.48347392,
     "lower": 0.0003147616666666667,
     "upper": 58.0168704,
     "ratio": 0.014310472010568684,
     "normalized": 0.010155244145347705
    },
    {
     "n": 5,
     "success": 0.36856989999999995,
     "regret": 0.00643010000000005,
     "overlap": 0.4295965695999999,
     "lower": 0.0002796852666666666,
     "upper": 51.55158835199999,
     "ratio": 0.014967763839425339,
     "normalized": 0.010348104526363259
    },
    {
     "n": 6,
     "success": 0.3690368593599999,
     "regret": 0.005963140640000086,
     "overlap": 0.38432799539199997,
     "lower": 0.00025021353866666666,
     "upper": 46.11935944704,
     "ratio": 0.015515759225184491,
     "normalized": 0.010508887160527995
    },
    {
     "n": 7,
     "success": 0.36947405386623994,
     "regret": 0.005525946133760062,
     "overlap": 0.34555397914624,
     "lower": 0.00022497003850666664,
     "upper": 41.466477497548794,
     "ratio": 0.015991556941155807,
     "normalized": 0.010652120164214553
    },
    {
     "n": 8,
     "success": 0.3698797675462144,
     "regret": 0.0051202324537856225,
     "overlap": 0.3118963973226496,
     "lower": 0.0002030575503402667,
     "upper": 37.427567678717956,
     "ratio": 0.0164164526994804,
     "normalized": 0.010784984515484356
    },
    {
     "n": 9,
     "success": 0.3702548310517165,
     "regret": 0.004745168948283474,
     "overlap": 0.28239155603203686,
     "lower": 0.00018384866929169066,
     "upper": 33.88698672384442,
     "ratio": 0.01680350862808781,
     "normalized": 0.010911204210997094
    },
    {
     "n": 10,
     "success": 0.37060105204708915,
     "regret": 0.004398947952910848,
     "overlap": 0.25633122746301934,
     "lower": 0.00016688230954623655,
     "upper": 30.75974729556232,
     "ratio": 0.01716118631525486,
     "normalized": 0.011032782755713276
    },
    {
     "n": 11,
     "success": 0.3709205424486917,
     "regret": 0.004079457551308285,
     "overlap": 0.2331753280957975,
     "lower": 0.00015180685422903483,
     "upper": 27.9810393714957,
     "ratio": 0.017495236672862256,
     "normalized": 0.011150835959922995
    },
    {
     "n": 12,
     "success": 0.3712154297156521,
     "regret": 0.003784570284347921,
     "overlap": 0.21250009714973375,
     "lower": 0.00013834641741519124,
     "upper": 25.50001165796805,
     "ratio": 0.017809734372409264,
     "normalized": 0.011266006307467578
    },
    {
     "n": 13,
     "success": 0.37148773690431036,
     "regret": 0.0035122630956896383,
     "overlap": 0.19396546477021098,
     "lower": 0.00012627959945977278,
     "upper": 23.275855772425317,
     "ratio": 0.01810767241400722,
     "normalized": 0.011378677065798913
    },
    {
     "n": 14,
     "success": 0.3717393385664539,
     "regret": 0.003260661433546086,
     "overlap": 0.17729351165869056,
     "lower": 0.00011542546331946,
     "upper": 21.275221399042866,
     "ratio": 0.018391318458530037,
     "normalized": 0.01148908618794152
    },
    {
     "n": 15,
     "success": 0.3719719507436936,
     "regret": 0.0030280492563063977,
     "overlap": 0.16225369164993275,
     "lower": 0.00010563391383459164,
     "upper": 19.47044299799193,
     "ratio": 0.018662436740357842,
     "normalized": 0.011597388475433044
    },
    {
     "n": 16,
     "success": 0.37218713588911767,
     "regret": 0.0028128641108823293,
     "overlap": 0.14865236304990034,
     "lower": 9.677888219394554e-05,
     "upper": 17.838283565988043,
     "ratio": 0.018922431188921587,
     "normalized": 0.011703690247921356
    },
    {
     "n": 17,
     "success": 0.3723863137928469,
     "regret": 0.0026136862071530764,
     "overlap": 0.1363251680161691,
     "lower": 8.875336459386009e-05,
     "upper": 16.35902016194029,
     "ratio": 0.019172440754616018,
     "normalized": 0.01180806905094992
    },
    {
     "n": 18,
     "success": 0.3725707743643269,
     "regret": 0.0024292256356731046,
     "overlap": 0.1251313543669327,
     "lower": 8.146572549930514e-05,
     "upper": 15.015762524031924,
     "ratio": 0.019413404801403262,
     "normalized": 0.01191058504894267
    },
    {
     "n": 19,
     "success": 0.37274169038814137,
     "regret": 0.002258309611858633,
     "overlap": 0.1149494584549252,
     "lower": 7.483688701492526e-05,
     "upper": 13.793935014591025,
     "ratio": 0.019646109187579842,
     "normalized": 0.012011287711349414
    },
    {
     "n": 20,
     "success": 0.37290012945254225,
     "regret": 0.0020998705474577495,
     "overlap": 0.10567396447976489,
     "lower": 6.879815395818027e-05,
     "upper": 12.680875737571787,
     "ratio": 0.019871219536386805,
     "normalized": 0.012110219789746262
    },
    {
     "n": 25,
     "success": 0.3735364404789422,
     "regret": 0.0014635595210578112,
     "overlap": 0.07002549201995699,
     "lower": 4.558951303382616e-05,
     "upper": 8.403059042394839,
     "ratio": 0.02090038183010128,
     "normalized": 0.012579582584680515
    },
    {
     "n": 30,
     "success": 0.3739764098323606,
     "regret": 0.001023590167639421,
     "overlap": 0.04695227931661492,
     "lower": 3.056789018008784e-05,
     "upper": 5.63427351799379,
     "ratio": 0.021800649138607527,
     "normalized": 0.01300966934588123
    },
    {
     "n": 35,
     "success": 0.374282365895791,
     "regret": 0.0007176341042089973,
     "overlap": 0.031753127492825266,
     "lower": 2.0672609044808115e-05,
     "upper": 3.810375299139032,
     "ratio": 0.022600422725955083,
     "normalized": 0.013404030266040041
    },
    {
     "n": 40,
     "success": 0.3744959684451791,
     "regret": 0.0005040315548209273,
     "overlap": 0.021615692763665637,
     "lower": 1.4072716643011483e-05,
     "upper": 2.5938831316398763,
     "ratio": 0.023317853391595512,
     "normalized": 0.013765872571007422
    },
    {
     "n": 45,
     "success": 0.37464551329661144,
     "regret": 0.0003544867033885568,
     "overlap": 0.014791458265702695,
     "lower": 9.629855641733526e-06,
     "upper": 1.7749749918843234,
     "ratio": 0.02396563591099828,
     "normalized": 0.01409809818511711
    },
    {
     "n": 50,
     "success": 0.3747504264273365,
     "regret": 0.00024957357266347513,
     "overlap": 0.010164587831492941,
     "lower": 6.617570202794884e-06,
     "upper": 1.219750539779153,
     "ratio": 0.024553240800401305,
     "normalized": 0.014403325353334794
    },
    {
     "n": 55,
     "success": 0.37482414245958423,
     "regret": 0.00017585754041576918,
     "overlap": 0.0070096068412031564,
     "lower": 4.563546120574972e-06,
     "upper": 0.8411528209443788,
     "ratio": 0.025088074752218813,
     "normalized": 0.01468391381586983
    },
    {
     "n": 60,
     "success": 0.3748760003947996,
     "regret": 0.00012399960520037556,
     "overlap": 0.004848253840375132,
     "lower": 3.156415260660893e-06,
     "upper": 0.5817904608450158,
     "ratio": 0.025576137158441592,
     "normalized": 0.0149419913851394
    },
    {
     "n": 65,
     "success": 0.3749125162387288,
     "regret": 8.748376127121205e-05,
     "overlap": 0.0033618614146971207,
     "lower": 2.1887118585267714e-06,
     "upper": 0.4034233697636545,
     "ratio": 0.026022417488346616,
     "normalized": 0.015179479399378033
    },
    {
     "n": 70,
     "success": 0.37493824873710946,
     "regret": 6.175126289054145e-05,
     "overlap": 0.0023363063596202943,
     "lower": 1.5210327862111292e-06,
     "upper": 0.2803567631544353,
     "ratio": 0.026431149594857716,
     "normalized": 0.015398115859454178
    },
    {
     "n": 75,
     "success": 0.3749563938399049,
     "regret": 4.360616009507767e-05,
     "overlap": 0.0016267324093812913,
     "lower": 1.0590705790242781e-06,
     "upper": 0.19520788912575496,
     "ratio": 0.02680598225227637,
     "normalized": 0.015599475895072129
    },
    {
     "n": 80,
     "success": 0.3749691956326599,
     "regret": 3.080436734009817e-05,
     "overlap": 0.0011345950594041864,
     "lower": 7.386686584662672e-07,
     "upper": 0.13615140712850238,
     "ratio": 0.027150098252917275,
     "normalized": 0.01578498968181501
    },
    {
     "n": 85,
     "success": 0.3749782317852148,
     "regret": 2.1768214785222728e-05,
     "overlap": 0.0007925426580161098,
     "lower": 5.159782929792382e-07,
     "upper": 0.09510511896193317,
     "ratio": 0.02746630047613191,
     "normalized": 0.015955958024940296
    },
    {
     "n": 90,
     "success": 0.37498461255232807,
     "regret": 1.5387447671932897e-05,
     "overlap": 0.000554361260467379,
     "lower": 3.609122789501165e-07,
     "upper": 0.06652335125608548,
     "ratio": 0.027757076060761936,
     "normalized": 0.01611356594951271
    },
    {
     "n": 95,
     "success": 0.37498911988518596,
     "regret": 1.0880114814038055e-05,
     "overlap": 0.0003882338073868715,
     "lower": 2.5275638501749447e-07,
     "upper": 0.046588056886424575,
     "ratio": 0.0280246454765752,
     "normalized": 0.016258894537109683
    },
    {
     "n": 100,
     "success": 0.37499230488046,
     "regret": 7.69511954001878e-06,
     "overlap": 0.00027219126516412446,
     "lower": 1.7720785492456019e-07,
     "upper": 0.03266295181969493,
     "ratio": 0.028271001038107587,
     "normalized": 0.016392931336229252
    }
   ]
  }
 ]
}

==> code/native_frontier_results.json <==
{
  "parameters": {
    "d": 5,
    "k": 4,
    "N": [
      0,
      1,
      2,
      4,
      6
    ],
    "h": 3,
    "g": 3,
    "erase": "1/5",
    "flip": "1/4",
    "prior": "iid fair bits",
    "query": "any k distinct addresses",
    "mask": "independent iid fair bits revealed after freezing"
  },
  "random_seed": null,
  "ce_update": {
    "original_tokens": [
      [
        0,
        1
      ],
      [
        0,
        1
      ],
      [
        1,
        0
      ],
      [
        1,
        1
      ],
      [
        4,
        0
      ],
      [
        3,
        null
      ]
    ],
    "weights": [
      "1/6",
      "0",
      "0",
      "0",
      "-1/12"
    ],
    "frozen": [
      2,
      0,
      0,
      0,
      -1
    ]
  },
  "finite": [
    {
      "N": 0,
      "e": 0,
      "v": 0,
      "L": 1,
      "u": 8,
      "states": 1,
      "success": "1/8",
      "success_decimal": 0.125,
      "known": "1/8",
      "regret": "0",
      "regret_decimal": 0.0
    },
    {
      "N": 0,
      "e": 0,
      "v": 1,
      "L": 3,
      "u": 8,
      "states": 1,
      "success": "47/128",
      "success_decimal": 0.3671875,
      "known": "3/8",
      "regret": "1/128",
      "regret_decimal": 0.0078125
    },
    {
      "N": 0,
      "e": 1,
      "v": 0,
      "L": 1,
      "u": 4,
      "states": 1,
      "success": "15/64",
      "success_decimal": 0.234375,
      "known": "1/4",
      "regret": "1/64",
      "regret_decimal": 0.015625
    },
    {
      "N": 0,
      "e": 1,
      "v": 1,
      "L": 3,
      "u": 4,
      "states": 1,
      "success": "37/64",
      "success_decimal": 0.578125,
      "known": "3/4",
      "regret": "11/64",
      "regret_decimal": 0.171875
    },
    {
      "N": 1,
      "e": 0,
      "v": 0,
      "L": 1,
      "u": 8,
      "states": 9,
      "success": "1/8",
      "success_decimal": 0.125,
      "known": "1/8",
      "regret": "0",
      "regret_decimal": 0.0
    },
    {
      "N": 1,
      "e": 0,
      "v": 1,
      "L": 3,
      "u": 8,
      "states": 9,
      "success": "47/128",
      "success_decimal": 0.3671875,
      "known": "3/8",
      "regret": "1/128",
      "regret_decimal": 0.0078125
    },
    {
      "N": 1,
      "e": 1,
      "v": 0,
      "L": 1,
      "u": 4,
      "states": 9,
      "success": "15/64",
      "success_decimal": 0.234375,
      "known": "1/4",
      "regret": "1/64",
      "regret_decimal": 0.015625
    },
    {
      "N": 1,
      "e": 1,
      "v": 1,
      "L": 3,
      "u": 4,
      "states": 9,
      "success": "937/1600",
      "success_decimal": 0.585625,
      "known": "3/4",
      "regret": "263/1600",
      "regret_decimal": 0.164375
    },
    {
      "N": 2,
      "e": 0,
      "v": 0,
      "L": 1,
      "u": 8,
      "states": 41,
      "success": "1/8",
      "success_decimal": 0.125,
      "known": "1/8",
      "regret": "0",
      "regret_decimal": 0.0
    },
    {
      "N": 2,
      "e": 0,
      "v": 1,
      "L": 3,
      "u": 8,
      "states": 41,
      "success": "47/128",
      "success_decimal": 0.3671875,
      "known": "3/8",
      "regret": "1/128",
      "regret_decimal": 0.0078125
    },
    {
      "N": 2,
      "e": 1,
      "v": 0,
      "L": 1,
      "u": 4,
      "states": 41,
      "success": "15/64",
      "success_decimal": 0.234375,
      "known": "1/4",
      "regret": "1/64",
      "regret_decimal": 0.015625
    },
    {
      "N": 2,
      "e": 1,
      "v": 1,
      "L": 3,
      "u": 4,
      "states": 41,
      "success": "4721/8000",
      "success_decimal": 0.590125,
      "known": "3/4",
      "regret": "1279/8000",
      "regret_decimal": 0.159875
    },
    {
      "N": 4,
      "e": 0,
      "v": 0,
      "L": 1,
      "u": 8,
      "states": 321,
      "success": "1/8",
      "success_decimal": 0.125,
      "known": "1/8",
      "regret": "0",
      "regret_decimal": 0.0
    },
    {
      "N": 4,
      "e": 0,
      "v": 1,
      "L": 3,
      "u": 8,
      "states": 321,
      "success": "18404063/50000000",
      "success_decimal": 0.36808126,
      "known": "3/8",
      "regret": "345937/50000000",
      "regret_decimal": 0.00691874
    },
    {
      "N": 4,
      "e": 1,
      "v": 0,
      "L": 1,
      "u": 4,
      "states": 321,
      "success": "5859711/25000000",
      "success_decimal": 0.23438844,
      "known": "1/4",
      "regret": "390289/25000000",
      "regret_decimal": 0.01561156
    },
    {
      "N": 4,
      "e": 1,
      "v": 1,
      "L": 3,
      "u": 4,
      "states": 321,
      "success": "15003949/25000000",
      "success_decimal": 0.60015796,
      "known": "3/4",
      "regret": "3746051/25000000",
      "regret_decimal": 0.14984204
    },
    {
      "N": 6,
      "e": 0,
      "v": 0,
      "L": 1,
      "u": 8,
      "states": 1289,
      "success": "1/8",
      "success_decimal": 0.125,
      "known": "1/8",
      "regret": "0",
      "regret_decimal": 0.0
    },
    {
      "N": 6,
      "e": 0,
      "v": 1,
      "L": 3,
      "u": 8,
      "states": 1289,
      "success": "2306480371/6250000000",
      "success_decimal": 0.36903685936,
      "known": "3/8",
      "regret": "37269629/6250000000",
      "regret_decimal": 0.00596314064
    },
    {
      "N": 6,
      "e": 1,
      "v": 0,
      "L": 1,
      "u": 4,
      "states": 1289,
      "success": "733346259/3125000000",
      "success_decimal": 0.23467080288,
      "known": "1/4",
      "regret": "47903741/3125000000",
      "regret_decimal": 0.01532919712
    },
    {
      "N": 6,
      "e": 1,
      "v": 1,
      "L": 3,
      "u": 4,
      "states": 1289,
      "success": "9514223797/15625000000",
      "success_decimal": 0.608910323008,
      "known": "3/4",
      "regret": "2204526203/15625000000",
      "regret_decimal": 0.141089676992
    }
  ],
  "interleaved": [
    {
      "h": 2,
      "e": 0,
      "g": 3,
      "v": 0,
      "world_hist": [
        1,
        3,
        2
      ],
      "won_weight": 6,
      "all_weight": 24,
      "subproblems": 1
    },
    {
      "h": 2,
      "e": 0,
      "g": 3,
      "v": 1,
      "world_hist": [
        1,
        3,
        2
      ],
      "won_weight": 17,
      "all_weight": 24,
      "subproblems": 12
    },
    {
      "h": 2,
      "e": 0,
      "g": 3,
      "v": 2,
      "world_hist": [
        1,
        3,
        2
      ],
      "won_weight": 24,
      "all_weight": 24,
      "subproblems": 31
    },
    {
      "h": 2,
      "e": 1,
      "g": 3,
      "v": 0,
      "world_hist": [
        1,
        3,
        2
      ],
      "won_weight": 10,
      "all_weight": 24,
      "subproblems": 3
    },
    {
      "h": 2,
      "e": 1,
      "g": 3,
      "v": 1,
      "world_hist": [
        1,
        3,
        2
      ],
      "won_weight": 22,
      "all_weight": 24,
      "subproblems": 29
    },
    {
      "h": 2,
      "e": 1,
      "g": 3,
      "v": 2,
      "world_hist": [
        1,
        3,
        2
      ],
      "won_weight": 24,
      "all_weight": 24,
      "subproblems": 69
    },
    {
      "h": 2,
      "e": 0,
      "g": 3,
      "v": 0,
      "world_hist": [
        105,
        142,
        0,
        64,
        0,
        0,
        9
      ],
      "won_weight": 311,
      "all_weight": 1280,
      "subproblems": 1
    },
    {
      "h": 2,
      "e": 0,
      "g": 3,
      "v": 1,
      "world_hist": [
        105,
        142,
        0,
        64,
        0,
        0,
        9
      ],
      "won_weight": 805,
      "all_weight": 1280,
      "subproblems": 20
    },
    {
      "h": 2,
      "e": 0,
      "g": 3,
      "v": 2,
      "world_hist": [
        105,
        142,
        0,
        64,
        0,
        0,
        9
      ],
      "won_weight": 1253,
      "all_weight": 1280,
      "subproblems": 73
    },
    {
      "h": 2,
      "e": 1,
      "g": 3,
      "v": 0,
      "world_hist": [
        105,
        142,
        0,
        64,
        0,
        0,
        9
      ],
      "won_weight": 494,
      "all_weight": 1280,
      "subproblems": 3
    },
    {
      "h": 2,
      "e": 1,
      "g": 3,
      "v": 1,
      "world_hist": [
        105,
        142,
        0,
        64,
        0,
        0,
        9
      ],
      "won_weight": 988,
      "all_weight": 1280,
      "subproblems": 49
    },
    {
      "h": 2,
      "e": 1,
      "g": 3,
      "v": 2,
      "world_hist": [
        105,
        142,
        0,
        64,
        0,
        0,
        9
      ],
      "won_weight": 1280,
      "all_weight": 1280,
      "subproblems": 159
    }
  ],
  "exponents": [
    {
      "e": 0,
      "v": 0,
      "L": 1,
      "u": 8,
      "s": null,
      "exponential_rate": "zero regret at N=0"
    },
    {
      "e": 0,
      "v": 1,
      "L": 3,
      "u": 8,
      "s": 3,
      "exponential_rate": 0.06646870934858826
    },
    {
      "e": 1,
      "v": 0,
      "L": 1,
      "u": 4,
      "s": 2,
      "exponential_rate": 0.043818010168251376
    },
    {
      "e": 1,
      "v": 1,
      "L": 3,
      "u": 4,
      "s": 1,
      "exponential_rate": 0.021669022030140556
    }
  ],
  "posterior_pushforward_checks": 26576,
  "local_evidence_gap": [
    {
      "N": 0,
      "h": 1,
      "b": 2,
      "e": 1,
      "c": 0,
      "g": 1,
      "v": 0,
      "residual": [
        0,
        1,
        2,
        3
      ],
      "success": "15/64",
      "success_decimal": 0.234375,
      "oracle": "1/4",
      "minimum_incompatible_pair": [
        2,
        [
          0,
          0,
          1,
          1
        ],
        [
          1,
          1,
          1,
          1
        ],
        1,
        6
      ]
    },
    {
      "N": 4,
      "h": 1,
      "b": 2,
      "e": 1,
      "c": 0,
      "g": 1,
      "v": 0,
      "residual": [
        0,
        1,
        2,
        3
      ],
      "success": "5859711/25000000",
      "success_decimal": 0.23438844,
      "oracle": "1/4",
      "minimum_incompatible_pair": [
        2,
        [
          0,
          0,
          1,
          1
        ],
        [
          1,
          1,
          1,
          1
        ],
        1,
        6
      ]
    },
    {
      "N": 6,
      "h": 1,
      "b": 2,
      "e": 1,
      "c": 0,
      "g": 1,
      "v": 0,
      "residual": [
        0,
        1,
        2,
        3
      ],
      "success": "733346259/3125000000",
      "success_decimal": 0.23467080288,
      "oracle": "1/4",
      "minimum_incompatible_pair": [
        2,
        [
          0,
          0,
          1,
          1
        ],
        [
          1,
          1,
          1,
          1
        ],
        1,
        6
      ]
    },
    {
      "N": 0,
      "h": 1,
      "b": 2,
      "e": 0,
      "c": 1,
      "g": 1,
      "v": 0,
      "residual": [
        0,
        1,
        4,
        5
      ],
      "success": "11/64",
      "success_decimal": 0.171875,
      "oracle": "1/4",
      "minimum_incompatible_pair": [
        1,
        [
          0,
          0,
          1,
          1
        ],
        [
          0,
          1,
          1,
          1
        ],
        1,
        3
      ]
    },
    {
      "N": 4,
      "h": 1,
      "b": 2,
      "e": 0,
      "c": 1,
      "g": 1,
      "v": 0,
      "residual": [
        0,
        1,
        4,
        5
      ],
      "success": "176267/1000000",
      "success_decimal": 0.176267,
      "oracle": "1/4",
      "minimum_incompatible_pair": [
        1,
        [
          0,
          0,
          1,
          1
        ],
        [
          0,
          1,
          1,
          1
        ],
        1,
        3
      ]
    },
    {
      "N": 6,
      "h": 1,
      "b": 2,
      "e": 0,
      "c": 1,
      "g": 1,
      "v": 0,
      "residual": [
        0,
        1,
        4,
        5
      ],
      "success": "2815673459/15625000000",
      "success_decimal": 0.180203101376,
      "oracle": "1/4",
      "minimum_incompatible_pair": [
        1,
        [
          0,
          0,
          1,
          1
        ],
        [
          0,
          1,
          1,
          1
        ],
        1,
        3
      ]
    }
  ],
  "higher_order_obstruction": {
    "d": 5,
    "k": 5,
    "u": 2,
    "L": 7,
    "g": 3,
    "v": 2,
    "primitive_weights": [
      2,
      3,
      4,
      5
    ],
    "output_starts": [
      1,
      3,
      6,
      10
    ],
    "combined_size": 8,
    "checked_weight_families": 63,
    "minimum_family_size": 4,
    "minimum_span": 3,
    "tilted_KL": [
      0.06646870934858827,
      0.06646870934858827,
      0.06646870934858827,
      0.06646870934858827
    ],
    "exponent": 0.06646870934858826
  }
}


==> code/second_order_results.json <==
{
  "cases": [
    {
      "odds_root": 2,
      "effective_rate": "1/100",
      "n": 0,
      "overlap": 1.0,
      "normalized": 1.0
    },
    {
      "odds_root": 2,
      "effective_rate": "1/100",
      "n": 1,
      "overlap": 0.994,
      "normalized": 0.9969884747789284
    },
    {
      "odds_root": 2,
      "effective_rate": "1/100",
      "n": 2,
      "overlap": 0.98806,
      "normalized": 0.9940081793180732
    },
    {
      "odds_root": 2,
      "effective_rate": "1/100",
      "n": 7,
      "overlap": 0.9592326877480805,
      "normalized": 0.9795625212145641
    },
    {
      "odds_root": 2,
      "effective_rate": "1/100",
      "n": 8,
      "overlap": 0.9536364609557743,
      "normalized": 0.9767620894260145
    },
    {
      "odds_root": 2,
      "effective_rate": "1/100",
      "n": 20,
      "overlap": 0.890551349843745,
      "normalized": 0.9453076510642363
    },
    {
      "odds_root": 2,
      "effective_rate": "1/100",
      "n": 21,
      "overlap": 0.8856134271207063,
      "normalized": 0.9428561733498428
    },
    {
      "odds_root": 2,
      "effective_rate": "1/100",
      "n": 63,
      "overlap": 0.7136159111885583,
      "normalized": 0.8590806733830362
    },
    {
      "odds_root": 2,
      "effective_rate": "1/100",
      "n": 64,
      "overlap": 0.7102243060957238,
      "normalized": 0.8574723227186685
    },
    {
      "odds_root": 2,
      "effective_rate": "1/4",
      "n": 0,
      "overlap": 1.0,
      "normalized": 1.0
    },
    {
      "odds_root": 2,
      "effective_rate": "1/4",
      "n": 1,
      "overlap": 0.85,
      "normalized": 0.9173968985494501
    },
    {
      "odds_root": 2,
      "effective_rate": "1/4",
      "n": 2,
      "overlap": 0.7375,
      "normalized": 0.8580669346882118
    },
    {
      "odds_root": 2,
      "effective_rate": "1/4",
      "n": 7,
      "overlap": 0.43213092578125,
      "normalized": 0.7213870096379764
    },
    {
      "odds_root": 2,
      "effective_rate": "1/4",
      "n": 8,
      "overlap": 0.3958134912109375,
      "normalized": 0.7085404370605028
    },
    {
      "odds_root": 2,
      "effective_rate": "1/4",
      "n": 20,
      "overlap": 0.16177657678314233,
      "normalized": 0.6423162087582602
    },
    {
      "odds_root": 2,
      "effective_rate": "1/4",
      "n": 21,
      "overlap": 0.151185086168303,
      "normalized": 0.6398057379031007
    },
    {
      "odds_root": 2,
      "effective_rate": "1/4",
      "n": 63,
      "overlap": 0.011604431111959239,
      "normalized": 0.6043419504754952
    },
    {
      "odds_root": 2,
      "effective_rate": "1/4",
      "n": 64,
      "overlap": 0.010953030481912016,
      "normalized": 0.6040682036637983
    },
    {
      "odds_root": 2,
      "effective_rate": "1",
      "n": 0,
      "overlap": 1.0,
      "normalized": 1.0
    },
    {
      "odds_root": 2,
      "effective_rate": "1",
      "n": 1,
      "overlap": 0.4,
      "normalized": 0.5529791025242748
    },
    {
      "odds_root": 2,
      "effective_rate": "1",
      "n": 2,
      "overlap": 0.4,
      "normalized": 0.7516354831061572
    },
    {
      "odds_root": 2,
      "effective_rate": "1",
      "n": 7,
      "overlap": 0.066688,
      "normalized": 0.5089882521089961
    },
    {
      "odds_root": 2,
      "effective_rate": "1",
      "n": 8,
      "overlap": 0.066688,
      "normalized": 0.6633641052514084
    },
    {
      "odds_root": 2,
      "effective_rate": "1",
      "n": 20,
      "overlap": 0.003158241098334208,
      "normalized": 0.6402594755513676
    },
    {
      "odds_root": 2,
      "effective_rate": "1",
      "n": 21,
      "overlap": 0.001939392876525912,
      "normalized": 0.5013950633521558
    },
    {
      "odds_root": 2,
      "effective_rate": "1",
      "n": 63,
      "overlap": 1.0133103095172627e-07,
      "normalized": 0.501138256602277
    },
    {
      "odds_root": 2,
      "effective_rate": "1",
      "n": 64,
      "overlap": 1.0133103095172627e-07,
      "normalized": 0.6310471983518724
    },
    {
      "odds_root": 3,
      "effective_rate": "1/100",
      "n": 0,
      "overlap": 1.0,
      "normalized": 1.0
    },
    {
      "odds_root": 3,
      "effective_rate": "1/100",
      "n": 1,
      "overlap": 0.992,
      "normalized": 0.9979779022388776
    },
    {
      "odds_root": 3,
      "effective_rate": "1/100",
      "n": 2,
      "overlap": 0.98408,
      "normalized": 0.9959681506880916
    },
    {
      "odds_root": 3,
      "effective_rate": "1/100",
      "n": 7,
      "overlap": 0.9456473876409572,
      "normalized": 0.9861029905011535
    },
    {
      "odds_root": 3,
      "effective_rate": "1/100",
      "n": 8,
      "overlap": 0.9381879889317514,
      "normalized": 0.9841663503490751
    },
    {
      "odds_root": 3,
      "effective_rate": "1/100",
      "n": 20,
      "overlap": 0.8541809819215004,
      "normalized": 0.9618498036009461
    },
    {
      "odds_root": 3,
      "effective_rate": "1/100",
      "n": 21,
      "overlap": 0.8476148780810647,
      "normalized": 0.96006546254337
    },
    {
      "odds_root": 3,
      "effective_rate": "1/100",
      "n": 63,
      "overlap": 0.6210420862660107,
      "normalized": 0.8946898405829214
    },
    {
      "odds_root": 3,
      "effective_rate": "1/100",
      "n": 64,
      "overlap": 0.6166412182830244,
      "normalized": 0.8933434321611718
    },
    {
      "odds_root": 3,
      "effective_rate": "1/4",
      "n": 0,
      "overlap": 1.0,
      "normalized": 1.0
    },
    {
      "odds_root": 3,
      "effective_rate": "1/4",
      "n": 1,
      "overlap": 0.8,
      "normalized": 0.9345433492518553
    },
    {
      "odds_root": 3,
      "effective_rate": "1/4",
      "n": 2,
      "overlap": 0.65,
      "normalized": 0.8829790126579948
    },
    {
      "odds_root": 3,
      "effective_rate": "1/4",
      "n": 7,
      "overlap": 0.2712085361328125,
      "normalized": 0.7474310677119158
    },
    {
      "odds_root": 3,
      "effective_rate": "1/4",
      "n": 8,
      "overlap": 0.23273474243164063,
      "normalized": 0.7339562248880787
    },
    {
      "odds_root": 3,
      "effective_rate": "1/4",
      "n": 20,
      "overlap": 0.046273738963352254,
      "normalized": 0.6709184398469741
    },
    {
      "odds_root": 3,
      "effective_rate": "1/4",
      "n": 21,
      "overlap": 0.04083501371286028,
      "normalized": 0.6689079587805762
    },
    {
      "odds_root": 3,
      "effective_rate": "1/4",
      "n": 63,
      "overlap": 0.0003051171238315802,
      "normalized": 0.6436801850603308
    },
    {
      "odds_root": 3,
      "effective_rate": "1/4",
      "n": 64,
      "overlap": 0.00027265640271485997,
      "normalized": 0.643504774275843
    },
    {
      "odds_root": 3,
      "effective_rate": "1",
      "n": 0,
      "overlap": 1.0,
      "normalized": 1.0
    },
    {
      "odds_root": 3,
      "effective_rate": "1",
      "n": 1,
      "overlap": 0.2,
      "normalized": 0.4097188227940922
    },
    {
      "odds_root": 3,
      "effective_rate": "1",
      "n": 2,
      "overlap": 0.2,
      "normalized": 0.7899154603015763
    },
    {
      "odds_root": 3,
      "effective_rate": "1",
      "n": 7,
      "overlap": 0.005456,
      "normalized": 0.41691560101400826
    },
    {
      "odds_root": 3,
      "effective_rate": "1",
      "n": 8,
      "overlap": 0.005456,
      "normalized": 0.7326193162150965
    },
    {
      "odds_root": 3,
      "effective_rate": "1",
      "n": 20,
      "overlap": 7.859764654256e-06,
      "normalized": 0.7199684347858349
    },
    {
      "odds_root": 3,
      "effective_rate": "1",
      "n": 21,
      "overlap": 2.706129943926752e-06,
      "normalized": 0.4224468847436668
    },
    {
      "odds_root": 3,
      "effective_rate": "1",
      "n": 63,
      "overlap": 7.800376845561604e-16,
      "normalized": 0.4256358335882559
    },
    {
      "odds_root": 3,
      "effective_rate": "1",
      "n": 64,
      "overlap": 7.800376845561604e-16,
      "normalized": 0.7148326311103131
    }
  ],
  "checks": 54,
  "random_seed": null,
  "method": "rational identities verified before float display"
}


==> code/table_rows.json <==
[
 {
  "e": 0,
  "v": 0,
  "L": 1,
  "u": 8,
  "oracle": "1/8",
  "success_n6": 0.125,
  "success_exact": "1/8",
  "regret_n6": 0.0,
  "s_star": null,
  "exponent": null
 },
 {
  "e": 0,
  "v": 1,
  "L": 3,
  "u": 8,
  "oracle": "3/8",
  "success_n6": 0.36903685936,
  "success_exact": "2306480371/6250000000",
  "regret_n6": 0.00596314064,
  "s_star": 3,
  "exponent": 0.06646870934858826
 },
 {
  "e": 0,
  "v": 2,
  "L": 7,
  "u": 8,
  "oracle": "7/8",
  "success_n6": 0.79518395376,
  "success_exact": "4969899711/6250000000",
  "regret_n6": 0.07981604624,
  "s_star": 1,
  "exponent": 0.021669022030140556
 },
 {
  "e": 0,
  "v": 3,
  "L": 15,
  "u": 8,
  "oracle": "1",
  "success_n6": 1.0,
  "success_exact": "1",
  "regret_n6": 0.0,
  "s_star": null,
  "exponent": null
 },
 {
  "e": 1,
  "v": 0,
  "L": 1,
  "u": 4,
  "oracle": "1/4",
  "success_n6": 0.23467080288,
  "success_exact": "733346259/3125000000",
  "regret_n6": 0.01532919712,
  "s_star": 2,
  "exponent": 0.043818010168251376
 },
 {
  "e": 1,
  "v": 1,
  "L": 3,
  "u": 4,
  "oracle": "3/4",
  "success_n6": 0.608910323008,
  "success_exact": "9514223797/15625000000",
  "regret_n6": 0.141089676992,
  "s_star": 1,
  "exponent": 0.021669022030140556
 },
 {
  "e": 1,
  "v": 2,
  "L": 7,
  "u": 4,
  "oracle": "1",
  "success_n6": 0.95741532448,
  "success_exact": "2991922889/3125000000",
  "regret_n6": 0.04258467552,
  "s_star": 2,
  "exponent": 0.043818010168251376
 },
 {
  "e": 1,
  "v": 3,
  "L": 15,
  "u": 4,
  "oracle": "1",
  "success_n6": 1.0,
  "success_exact": "1",
  "regret_n6": 0.0,
  "s_star": null,
  "exponent": null
 }
]

==> code/unified_results.json <==
{
  "random_seed": null,
  "method": "deterministic enumeration, no random sampling",
  "exponents": {
    "2": 0.40693805493807456,
    "3": 0.5108256237659909
  },
  "exact_bayes": [
    {
      "N": 1,
      "one_bit": 0.1,
      "two_bits": 0.1
    },
    {
      "N": 4,
      "one_bit": 0.025566666666666668,
      "two_bits": 0.0111
    },
    {
      "N": 12,
      "one_bit": 0.0006085954236666667,
      "two_bits": 8.9397663e-05
    },
    {
      "N": 36,
      "one_bit": 2.1179414991537023e-08,
      "two_bits": 1.6968127265828495e-10
    },
    {
      "N": 96,
      "one_bit": 3.2915422884034753e-19,
      "two_bits": 3.369428907861515e-24
    }
  ],
  "covering": [
    [
      3,
      1,
      1,
      0
    ],
    [
      3,
      1,
      2,
      0
    ],
    [
      3,
      1,
      4,
      1
    ],
    [
      3,
      2,
      1,
      0
    ],
    [
      3,
      2,
      2,
      1
    ],
    [
      3,
      2,
      4,
      2
    ],
    [
      4,
      1,
      1,
      0
    ],
    [
      4,
      1,
      2,
      0
    ],
    [
      4,
      1,
      4,
      1
    ],
    [
      4,
      2,
      1,
      0
    ],
    [
      4,
      2,
      2,
      1
    ],
    [
      4,
      2,
      4,
      1
    ],
    [
      5,
      1,
      1,
      0
    ],
    [
      5,
      1,
      2,
      0
    ],
    [
      5,
      1,
      4,
      0
    ],
    [
      5,
      2,
      1,
      0
    ],
    [
      5,
      2,
      2,
      0
    ],
    [
      5,
      2,
      4,
      1
    ]
  ],
  "gaussian_token": [
    {
      "M": 4,
      "w": 0.4,
      "N": 4,
      "d": 0.20000000000000004,
      "gaussian_lower": 0.07932762696572851,
      "grid_risk": 0.16000515193933337,
      "gaussian_upper": 0.31731050786291404,
      "token_grid_risk": 0.6324624999985151
    },
    {
      "M": 4,
      "w": 0.4,
      "N": 16,
      "d": 0.20000000000000004,
      "gaussian_lower": 0.011375065974089599,
      "grid_risk": 0.022750132923968745,
      "gaussian_upper": 0.045500263896358396,
      "token_grid_risk": 0.49013311875222443
    },
    {
      "M": 4,
      "w": 0.4,
      "N": 64,
      "d": 0.20000000000000004,
      "gaussian_lower": 1.5835620916559942e-05,
      "grid_risk": 3.167124177960723e-05,
      "gaussian_upper": 6.334248366623977e-05,
      "token_grid_risk": 0.24819021245798423
    }
  ]
}

